Mobile Networks for Computer Go

The architecture of the neural networks used in Deep Reinforcement Learning programs such as Alpha Zero or Polygames has been shown to have a great impact on the performances of the resulting playing engines. For example the use of residual networks gave a 600 ELO increase in the strength of Alpha Go. This paper proposes to evaluate the interest of Mobile Network for the game of Go using supervised learning as well as the use of a policy head and a value head different from the Alpha Zero heads. The accuracy of the policy, the mean squared error of the value, the efficiency of the networks with the number of parameters, the playing speed and strength of the trained networks are evaluated.

==> tests.txt <==
testing  models/a0.small.20.256.256.100.0.0005.14.val.h5

n = 10, batch = 16, average time = 1.007253885269165, states per second = 15.884773674240407

n = 10, batch = 32, average time = 0.972180700302124, states per second = 32.91569148621792

n = 10, batch = 64, average time = 0.9899972915649414, states per second = 64.64664150629321

n = 10, batch = 128, average time = 1.002855396270752, states per second = 127.63554992672385

n = 10, batch = 256, average time = 1.0341630935668946, states per second = 247.5431598675985

n = 10, batch = 512, average time = 1.0636788845062255, states per second = 481.3482785621691

n = 10, batch = 1024, average time = 1.0289973020553589, states per second = 995.1435226842898

n = 10, batch = 2048, average time = 1.1317184686660766, states per second = 1809.63734064879

n = 10, batch = 4096, average time = 1.4678168535232543, states per second = 2790.5388810383406

n = 10, batch = 8192, average time = 1.7024527788162231, states per second = 4811.880894397666

n = 10, batch = 16384, average time = 2.4675431728363035, states per second = 6639.802772393848

n = 10, batch = 32768, average time = 4.1266138553619385, states per second = 7940.650894055115

n = 10, batch = 65536, average time = 6.975461173057556, states per second = 9395.221100667897

testing  models/mobile.small.conv.avg.bin.40.512.128.100.0.0005.13.val.h5

n = 10, batch = 16, average time = 2.7926645040512086, states per second = 5.72929543695257

n = 10, batch = 32, average time = 2.805573582649231, states per second = 11.405867305673453

n = 10, batch = 64, average time = 2.763140153884888, states per second = 23.162053473841354

n = 10, batch = 128, average time = 2.8080821990966798, states per second = 45.58271123301725

n = 10, batch = 256, average time = 2.897673416137695, states per second = 88.34674003436247

n = 10, batch = 512, average time = 2.6507121324539185, states per second = 193.15564060364858

n = 10, batch = 1024, average time = 2.7134504556655883, states per second = 377.3792876379682

n = 10, batch = 2048, average time = 3.183361554145813, states per second = 643.3450819724865

n = 10, batch = 4096, average time = 3.047496128082275, states per second = 1344.054209702155

n = 10, batch = 8192, average time = 3.884827733039856, states per second = 2108.7164123979846

n = 10, batch = 16384, average time = 4.179893255233765, states per second = 3919.7173228012753

n = 10, batch = 32768, average time = 5.694590640068054, states per second = 5754.232757213326

n = 10, batch = 65536, average time = 9.811924123764038, states per second = 6679.2200157026045


score  models/mobile.small.conv.avg.bin.40.512.128.100.0.00005.20.val.h5 ( 5621477 ) =  190.0 , games =  252.0 , average =  0.753968253968254
score  models/mobile.small.conv.avg.bin.val4.40.512.128.100.0.00005.20.val.h5 ( 5621477 ) =  179.0 , games =  252.0 , average =  0.7103174603174603
score  models/mobile.small.conv.avg.bin.33.200.64.250.0.00005.8.val.h5 ( 970477 ) =  169.0 , games =  252.0 , average =  0.6706349206349206
score  models/a0.20.256.256.100.0.00005.20.val.h5 ( 24005531 ) =  149.0 , games =  252.0 , average =  0.5912698412698413
score  models/mobile.small.conv.avg.bin.val4.33.200.64.250.0.00005.8.val.h5 ( 970477 ) =  145.0 , games =  252.0 , average =  0.5753968253968254
score  models/a0.small.conv.avg.bin.val4.13.64.64.500.0.00005.4.val.h5 ( 968485 ) =  95.0 , games =  252.0 , average =  0.376984126984127
score  models/a0.small.conv.avg.bin.13.64.64.500.0.00005.4.val.h5 ( 968485 ) =  79.0 , games =  252.0 , average =  0.3134920634920635
score  models/a0.8.66.66.500.0.00005.4.val.h5 ( 988405 ) =  2.0 , games =  252.0 , average =  0.007936507936507936

